Spin excitations in a model of FeSe with orbital ordering

We present a theoretical study of the dynamical spin susceptibility for the intriguing Fe-based superconductor FeSe, based on a tight-binding model developed to account for the temperature-dependent band structure in this system. The model allows for orbital ordering in the $d_{xz}/d_{yz}$ channel below the structural transition and presents a strongly $C_4$ symmetry broken Fermi surface at low temperatures which accounts for the nematic properties of this material. The calculated spin excitations are peaked at wave vector $(\pi,0)$ in the 1-Fe Brillouin zone, with a broad maximum at energies of order a few meV. In this range, the occurrence of superconductivity sharpens this peak in energy, creating a $(\pi,0)$ "neutron resonance" as seen in recent experiments. With the exception of the quite low energy scale of these fluctuations, these results are roughly similar to standard behavior in Fe pnictide systems. At higher energies, however, intensity increases and shifts to wave vectors along the $(\pi,0)$ - $(\pi,\pi)$ line. We compare with existing inelastic neutron experiments and NMR data, and give predictions for further studies.

==> tb_FeSe_29_06_2015_5_band_rot.csv <==
-1,-2,-1,1,1,0.00141667,0
-1,-2,-1,3,3,-0.0005,0
-1,-2,-1,4,4,0.00025,0
0,-2,-1,1,1,0.000125,0
0,-2,-1,1,3,0.005,0
0,-2,-1,3,1,0.005,0
0,-2,-1,3,3,0.00333333,0
0,-2,-1,4,4,-0.00133333,0
1,-2,-1,1,1,0.00141667,0
1,-2,-1,3,3,-0.0005,0
1,-2,-1,4,4,0.00025,0
-2,-1,-1,1,1,0.00141667,0
-2,-1,-1,3,3,0.00025,0
-2,-1,-1,4,4,-0.0005,0
0,-1,-1,1,1,-0.00270833,0
0,-1,-1,3,3,-0.00188333,0
0,-1,-1,4,4,-0.00328333,0
2,-1,-1,1,1,0.00141667,0
2,-1,-1,3,3,0.00025,0
2,-1,-1,4,4,-0.0005,0
-2,0,-1,1,1,0.000125,0
-2,0,-1,1,4,0.005,0
-2,0,-1,3,3,-0.00133333,0
-2,0,-1,4,1,0.005,0
-2,0,-1,4,4,0.00333333,0
-1,0,-1,1,1,-0.00270833,0
-1,0,-1,3,3,-0.00328333,0
-1,0,-1,4,4,-0.00188333,0
0,0,-1,3,3,0.00183333,0
0,0,-1,4,4,0.00183333,0
1,0,-1,1,1,-0.00270833,0
1,0,-1,3,3,-0.00328333,0
1,0,-1,4,4,-0.00188333,0
2,0,-1,1,1,0.000125,0
2,0,-1,1,4,-0.005,0
2,0,-1,3,3,-0.00133333,0
2,0,-1,4,1,-0.005,0
2,0,-1,4,4,0.00333333,0
-2,1,-1,1,1,0.00141667,0
-2,1,-1,3,3,0.00025,0
-2,1,-1,4,4,-0.0005,0
0,1,-1,1,1,-0.00270833,0
0,1,-1,3,3,-0.00188333,0
0,1,-1,4,4,-0.00328333,0
2,1,-1,1,1,0.00141667,0
2,1,-1,3,3,0.00025,0
2,1,-1,4,4,-0.0005,0
-1,2,-1,1,1,0.00141667,0
-1,2,-1,3,3,-0.0005,0
-1,2,-1,4,4,0.00025,0
0,2,-1,1,1,0.000125,0
0,2,-1,1,3,-0.005,0
0,2,-1,3,1,-0.005,0
0,2,-1,3,3,0.00333333,0
0,2,-1,4,4,-0.00133333,0
1,2,-1,1,1,0.00141667,0
1,2,-1,3,3,-0.0005,0
1,2,-1,4,4,0.00025,0
-2,-2,0,3,3,0.0045,0
-2,-2,0,4,4,0.0045,0
-1,-2,0,1,1,-0.00283333,0
-1,-2,0,3,3,0.00316667,0
-1,-2,0,4,4,-0.00266667,0
0,-2,0,1,1,0.00308333,0
0,-2,0,3,3,-0.0075,0
0,-2,0,4,4,0.0015,0
1,-2,0,1,1,-0.00283333,0
1,-2,0,3,3,0.00316667,0
1,-2,0,4,4,-0.00266667,0
2,-2,0,3,3,0.0045,0
2,-2,0,4,4,0.0045,0
-2,-1,0,1,1,-0.00283333,0
-2,-1,0,3,3,-0.00266667,0
-2,-1,0,4,4,0.00316667,0
-1,-1,0,1,1,0.01433333,0
-1,-1,0,1,3,-0.00933333,0
-1,-1,0,1,4,-0.00933333,0
-1,-1,0,1,5,-0.01816667,0
-1,-1,0,2,2,-0.00733333,0
-1,-1,0,2,3,0.01483333,0
-1,-1,0,2,4,-0.01483333,0
-1,-1,0,3,1,0.00933333,0
-1,-1,0,3,2,-0.01483333,0
-1,-1,0,3,3,0.03866667,0
-1,-1,0,3,4,0.165,0
-1,-1,0,3,5,-0.02433333,0
-1,-1,0,4,1,0.00933333,0
-1,-1,0,4,2,0.01483333,0
-1,-1,0,4,3,0.165,0
-1,-1,0,4,4,0.03866667,0
-1,-1,0,4,5,-0.02433333,0
-1,-1,0,5,1,-0.01816667,0
-1,-1,0,5,3,0.02433333,0
-1,-1,0,5,4,0.02433333,0
0,-1,0,1,1,0.03658333,0
0,-1,0,1,4,-0.11296296,0
0,-1,0,2,2,0.04577778,0
0,-1,0,2,3,-0.11779935,0
0,-1,0,2,5,0.03755556,0
0,-1,0,3,2,0.11779935,0
0,-1,0,3,3,-0.06456667,0
0,-1,0,3,5,0.03,0
0,-1,0,4,1,0.11296296,0
0,-1,0,4,4,-0.01726667,0
0,-1,0,5,2,0.03755556,0
0,-1,0,5,3,-0.03,0
1,-1,0,1,1,0.01433333,0
1,-1,0,1,3,0.00933333,0
1,-1,0,1,4,-0.00933333,0
1,-1,0,1,5,0.01816667,0
1,-1,0,2,2,-0.00733333,0
1,-1,0,2,3,0.01483333,0
1,-1,0,2,4,0.01483333,0
1,-1,0,3,1,-0.00933333,0
1,-1,0,3,2,-0.01483333,0
1,-1,0,3,3,0.03866667,0
1,-1,0,3,4,-0.165,0
1,-1,0,3,5,-0.02433333,0
1,-1,0,4,1,0.00933333,0
1,-1,0,4,2,-0.01483333,0
1,-1,0,4,3,-0.165,0
1,-1,0,4,4,0.03866667,0
1,-1,0,4,5,0.02433333,0
1,-1,0,5,1,0.01816667,0
1,-1,0,5,3,0.02433333,0
1,-1,0,5,4,-0.02433333,0
2,-1,0,1,1,-0.00283333,0
2,-1,0,3,3,-0.00266667,0
2,-1,0,4,4,0.00316667,0
-2,0,0,1,1,0.00308333,0
-2,0,0,3,3,0.0015,0
-2,0,0,4,4,-0.0075,0
-1,0,0,1,1,0.03658333,0
-1,0,0,1,3,-0.11296296,0
-1,0,0,2,2,0.04577778,0
-1,0,0,2,4,0.11779935,0
-1,0,0,2,5,-0.03755556,0
-1,0,0,3,1,0.11296296,0
-1,0,0,3,3,-0.01726667,0
-1,0,0,4,2,-0.11779935,0
-1,0,0,4,4,-0.06456667,0
-1,0,0,4,5,0.03,0
-1,0,0,5,2,-0.03755556,0
-1,0,0,5,4,-0.03,0
0,0,0,1,1,0.00233333,0
0,0,0,2,2,-0.05988889,0
0,0,0,3,3,0.00333333,0
0,0,0,4,4,0.00333333,0
0,0,0,5,5,-0.06455556,0
1,0,0,1,1,0.03658333,0
1,0,0,1,3,0.11296296,0
1,0,0,2,2,0.04577778,0
1,0,0,2,4,-0.11779935,0
1,0,0,2,5,-0.03755556,0
1,0,0,3,1,-0.11296296,0
1,0,0,3,3,-0.01726667,0
1,0,0,4,2,0.11779935,0
1,0,0,4,4,-0.06456667,0
1,0,0,4,5,-0.03,0
1,0,0,5,2,-0.03755556,0
1,0,0,5,4,0.03,0
2,0,0,1,1,0.00308333,0
2,0,0,3,3,0.0015,0
2,0,0,4,4,-0.0075,0
-2,1,0,1,1,-0.00283333,0
-2,1,0,3,3,-0.00266667,0
-2,1,0,4,4,0.00316667,0
-1,1,0,1,1,0.01433333,0
-1,1,0,1,3,-0.00933333,0
-1,1,0,1,4,0.00933333,0
-1,1,0,1,5,0.01816667,0
-1,1,0,2,2,-0.00733333,0
-1,1,0,2,3,-0.01483333,0
-1,1,0,2,4,-0.01483333,0
-1,1,0,3,1,0.00933333,0
-1,1,0,3,2,0.01483333,0
-1,1,0,3,3,0.03866667,0
-1,1,0,3,4,-0.165,0
-1,1,0,3,5,0.02433333,0
-1,1,0,4,1,-0.00933333,0
-1,1,0,4,2,0.01483333,0
-1,1,0,4,3,-0.165,0
-1,1,0,4,4,0.03866667,0
-1,1,0,4,5,-0.02433333,0
-1,1,0,5,1,0.01816667,0
-1,1,0,5,3,-0.02433333,0
-1,1,0,5,4,0.02433333,0
0,1,0,1,1,0.03658333,0
0,1,0,1,4,0.11296296,0
0,1,0,2,2,0.04577778,0
0,1,0,2,3,0.11779935,0
0,1,0,2,5,0.03755556,0
0,1,0,3,2,-0.11779935,0
0,1,0,3,3,-0.06456667,0
0,1,0,3,5,-0.03,0
0,1,0,4,1,-0.11296296,0
0,1,0,4,4,-0.01726667,0
0,1,0,5,2,0.03755556,0
0,1,0,5,3,0.03,0
1,1,0,1,1,0.01433333,0
1,1,0,1,3,0.00933333,0
1,1,0,1,4,0.00933333,0
1,1,0,1,5,-0.01816667,0
1,1,0,2,2,-0.00733333,0
1,1,0,2,3,-0.01483333,0
1,1,0,2,4,0.01483333,0
1,1,0,3,1,-0.00933333,0
1,1,0,3,2,0.01483333,0
1,1,0,3,3,0.03866667,0
1,1,0,3,4,0.165,0
1,1,0,3,5,0.02433333,0
1,1,0,4,1,-0.00933333,0
1,1,0,4,2,-0.01483333,0
1,1,0,4,3,0.165,0
1,1,0,4,4,0.03866667,0
1,1,0,4,5,0.02433333,0
1,1,0,5,1,-0.01816667,0
1,1,0,5,3,-0.02433333,0
1,1,0,5,4,-0.02433333,0
2,1,0,1,1,-0.00283333,0
2,1,0,3,3,-0.00266667,0
2,1,0,4,4,0.00316667,0
-2,2,0,3,3,0.0045,0
-2,2,0,4,4,0.0045,0
-1,2,0,1,1,-0.00283333,0
-1,2,0,3,3,0.00316667,0
-1,2,0,4,4,-0.00266667,0
0,2,0,1,1,0.00308333,0
0,2,0,3,3,-0.0075,0
0,2,0,4,4,0.0015,0
1,2,0,1,1,-0.00283333,0
1,2,0,3,3,0.00316667,0
1,2,0,4,4,-0.00266667,0
2,2,0,3,3,0.0045,0
2,2,0,4,4,0.0045,0
-1,-2,1,1,1,0.00141667,0
-1,-2,1,3,3,-0.0005,0
-1,-2,1,4,4,0.00025,0
0,-2,1,1,1,0.000125,0
0,-2,1,1,3,-0.005,0
0,-2,1,3,1,-0.005,0
0,-2,1,3,3,0.00333333,0
0,-2,1,4,4,-0.00133333,0
1,-2,1,1,1,0.00141667,0
1,-2,1,3,3,-0.0005,0
1,-2,1,4,4,0.00025,0
-2,-1,1,1,1,0.00141667,0
-2,-1,1,3,3,0.00025,0
-2,-1,1,4,4,-0.0005,0
0,-1,1,1,1,-0.00270833,0
0,-1,1,3,3,-0.00188333,0
0,-1,1,4,4,-0.00328333,0
2,-1,1,1,1,0.00141667,0
2,-1,1,3,3,0.00025,0
2,-1,1,4,4,-0.0005,0
-2,0,1,1,1,0.000125,0
-2,0,1,1,4,-0.005,0
-2,0,1,3,3,-0.00133333,0
-2,0,1,4,1,-0.005,0
-2,0,1,4,4,0.00333333,0
-1,0,1,1,1,-0.00270833,0
-1,0,1,3,3,-0.00328333,0
-1,0,1,4,4,-0.00188333,0
0,0,1,3,3,0.00183333,0
0,0,1,4,4,0.00183333,0
1,0,1,1,1,-0.00270833,0
1,0,1,3,3,-0.00328333,0
1,0,1,4,4,-0.00188333,0
2,0,1,1,1,0.000125,0
2,0,1,1,4,0.005,0
2,0,1,3,3,-0.00133333,0
2,0,1,4,1,0.005,0
2,0,1,4,4,0.00333333,0
-2,1,1,1,1,0.00141667,0
-2,1,1,3,3,0.00025,0
-2,1,1,4,4,-0.0005,0
0,1,1,1,1,-0.00270833,0
0,1,1,3,3,-0.00188333,0
0,1,1,4,4,-0.00328333,0
2,1,1,1,1,0.00141667,0
2,1,1,3,3,0.00025,0
2,1,1,4,4,-0.0005,0
-1,2,1,1,1,0.00141667,0
-1,2,1,3,3,-0.0005,0
-1,2,1,4,4,0.00025,0
0,2,1,1,1,0.000125,0
0,2,1,1,3,0.005,0
0,2,1,3,1,0.005,0
0,2,1,3,3,0.00333333,0
0,2,1,4,4,-0.00133333,0
1,2,1,1,1,0.00141667,0
1,2,1,3,3,-0.0005,0
1,2,1,4,4,0.00025,0
0,0,0,3,3,0.02438740,0
0,0,0,4,4,-0.02438740,0
1,0,0,3,3,-.012193700,0
-1,0,0,3,3,-.012193700,0
0,1,0,3,3,.012193700,0
0,-1,0,3,3,.012193700,0
1,0,0,4,4,-.012193700,0
-1,0,0,4,4,-.012193700,0
0,1,0,4,4,.012193700,0
0,-1,0,4,4,.012193700,0

